The Revised Orbit of the Delta Sco System

In anticipation of the possible collision between a circumstellar disk and the secondary star in the highly eccentric binary system Delta Scorpii, high angular resolution interferometric observations have been acquired aimed at revising the binary parameters. The Navy Prototype Optical Interferometer (NPOI) was used to spatially resolve the binary components in 2000 and over a period between 2005 and 2010. The interferometric observations are used to obtain the angular separations and orientations of the two stellar components at all epochs for which data has been obtained, including 2005 and 2006, for which based on previous studies there was some uncertainty as to if the signature of binarity can be clearly detected. The results of this study represent the most complete and accurate coverage of the binary orbit of this system to date and allow for the revised timing of the upcoming periastron passage that will occur in 2011 to be obtained.

==> table1.txt <==
2000 Jul 27 2000.5690  20.23  49.64  1.171  0.124  12.8
2000 Jul 28 2000.5718  19.62  50.68  0.963  0.113   8.5
2005 Jun 28 2005.4889 191.45 353.01  0.605  0.069 179.6
2005 Jun 29 2005.4917 191.30 352.99  0.575  0.061 175.3
2005 Jun 30 2005.4944 191.26 353.00  0.603  0.058 174.8
2005 Jul  1 2005.4971 191.15 353.01  0.556  0.065 178.4
2005 Jul  2 2005.4999 191.38 353.01  0.562  0.066 177.0
2005 Jul  3 2005.5026 191.48 353.03  0.621  0.062 175.4
2005 Jul  4 2005.5054 191.05 353.03  0.576  0.065 176.9
2005 Jul  5 2005.5081 191.28 353.04  0.622  0.059 177.4
2005 Jul  6 2005.5108 191.13 353.05  0.602  0.062 178.4
2005 Jul 11 2005.5245 191.32 353.09  0.572  0.063 176.9
2005 Jul 12 2005.5273 191.51 353.10  0.595  0.060 177.2
2005 Jul 13 2005.5300 191.48 353.11  0.595  0.064 178.1
2006 Apr 12 2006.2774 191.89 355.02  0.321  0.063   3.5
2006 Apr 25 2006.3130 191.69 355.11  0.319  0.060   1.8
2006 Apr 30 2006.3267 191.46 355.22  0.583  0.211 144.2
2006 May  3 2006.3349 191.56 355.19  0.305  0.147  11.5
2006 May  5 2006.3404 191.49 355.21  0.291  0.149   8.1
2006 May  6 2006.3431 191.46 355.21  0.306  0.143  10.1
2006 May  9 2006.3514 191.58 355.22  0.307  0.145  11.2
2006 May 10 2006.3541 191.37 355.21  0.323  0.145  13.9
2006 May 11 2006.3568 191.45 355.24  0.308  0.145   9.0
2006 May 12 2006.3596 191.47 355.26  0.302  0.149  13.8
2006 May 13 2006.3623 191.57 355.25  0.302  0.148  10.0
2006 May 14 2006.3650 191.71 355.32  0.335  0.142  15.5
2006 May 15 2006.3678 191.58 355.31  0.580  0.167  38.3
2006 May 16 2006.3705 191.62 355.26  0.300  0.147  14.0
2006 May 17 2006.3733 191.48 355.26  0.300  0.144   7.9
2006 May 18 2006.3760 191.78 355.30  0.306  0.142   6.2
2006 May 19 2006.3787 191.65 355.30  0.302  0.143   6.7
2006 May 20 2006.3815 191.73 355.30  0.318  0.149  15.6
2006 May 21 2006.3842 191.68 355.29  0.352  0.152  22.3
2006 May 23 2006.3897 191.59 355.34  0.784  0.087 175.0
2006 May 24 2006.3924 192.11 355.37  0.714  0.120 176.4
2006 May 26 2006.3979 191.58 355.37  0.663  0.105 173.6
2006 Jun  1 2006.4143 191.87 355.42  0.698  0.092 174.8
2006 Jun  3 2006.4198 191.31 355.39  0.767  0.205   7.2
2006 Jun  4 2006.4225 191.38 355.39  0.763  0.200   5.3
2006 Jun  5 2006.4253 191.70 355.43  0.686  0.098 171.4
2007 May  8 2007.3479 184.88 357.81  0.728  0.108  30.4
2007 May  9 2007.3507 185.02 357.90  0.579  0.162  38.0
2007 May 10 2007.3534 184.88 357.83  0.707  0.110  30.2
2007 May 11 2007.3561 184.78 357.82  0.670  0.113  29.7
2007 May 15 2007.3671 184.78 357.86  0.695  0.112  30.1
2007 May 16 2007.3698 184.80 357.87  0.749  0.106  30.8
2007 May 17 2007.3726 184.64 357.87  0.867  0.113  34.1
2007 May 18 2007.3753 184.50 357.89  0.352  0.066   4.7
2007 May 25 2007.3945 185.07 358.01  0.319  0.066   1.6
2007 May 26 2007.3972 184.10 358.17  0.652  0.166 141.0
2007 May 28 2007.4027 185.04 357.89  1.760  0.148 128.7
2008 Jun 25 2008.4814 166.76   1.25  3.280  0.079  13.9
2008 Jun 27 2008.4869 166.57   1.31  0.443  0.119  12.8
2008 Jun 29 2008.4924 166.40   1.34  1.409  0.039  14.2
2008 Jul  3 2008.5033 166.16   1.38  0.505  0.097   9.1
2008 Jul  8 2008.5170 165.88   1.45  0.508  0.095  12.6
2009 Mar  8 2009.1823 148.22   4.01  0.347  0.187 177.5
2009 Mar 17 2009.2069 147.34   4.08  0.556  0.085   6.9
2009 Mar 18 2009.2097 147.28   4.09  0.538  0.089   6.2
2009 Mar 19 2009.2124 146.99   4.11  0.574  0.086   5.6
2009 Jul  7 2009.5136 137.52   5.54  0.289  0.147   6.6
2009 Jul  8 2009.5163 137.48   5.57  0.313  0.136   6.9
2009 Jul  9 2009.5191 137.40   5.60  0.333  0.153  21.7
2009 Jul 10 2009.5218 137.29   5.63  0.326  0.148  14.2
2009 Jul 13 2009.5300 136.94   5.65  0.310  0.144  11.5
2009 Jul 14 2009.5327 136.74   5.68  0.310  0.144  11.5
2009 Jul 15 2009.5355 136.83   5.68  0.295  0.149   7.2
2009 Jul 27 2009.5683 135.68   5.81  0.315  0.143  12.1
2010 Apr 15 2010.2856 104.13  10.62  0.400  0.190 180.0
2010 Apr 25 2010.3130 102.72  10.84  0.374  0.058 177.6
2010 Apr 26 2010.3158 102.47  10.86  0.373  0.059 177.9
2010 Apr 27 2010.3185 102.25  10.88  0.326  0.072   7.9
2010 May  5 2010.3404 100.95  11.07  0.366  0.061 179.8
2010 May  7 2010.3459 101.59  11.09  0.745  0.062   1.9
2010 May  8 2010.3486 100.70  11.16  0.401  0.176   0.0
2010 May  9 2010.3514 100.76  11.23  0.343  0.061 181.3
2010 May 15 2010.3678  99.78  11.41  0.469  0.164  34.9
2010 May 16 2010.3705  99.65  11.36  0.529  0.088   7.5
2010 May 19 2010.3787  99.10  11.46  0.563  0.082   7.7
2010 May 20 2010.3815  99.15  11.47  0.503  0.089   6.9
2010 May 25 2010.3952  98.28  11.61  0.534  0.088   5.8
2010 May 26 2010.3979  98.26  11.63  0.549  0.087   5.2
2010 May 27 2010.4006  98.01  11.66  0.534  0.089   5.3
2010 May 28 2010.4034  97.97  11.69  0.543  0.095   9.4
2010 May 29 2010.4061  97.71  11.72  0.508  0.087   7.8
2010 May 30 2010.4089  97.68  11.74  0.557  0.087   6.5
2010 May 31 2010.4116  97.50  11.76  0.523  0.089   6.0
2010 Jun  2 2010.4171  97.16  11.83  0.528  0.092   8.7
2010 Jun 25 2010.4800  93.34  12.52  1.264  0.064   3.4
2010 Jun 26 2010.4828  92.81  12.58  0.886  0.074   1.9
2010 Jun 27 2010.4855  93.10  12.59  0.784  0.064 178.9
2010 Jun 28 2010.4883  93.12  12.65  0.894  0.072   1.8
2010 Jul  3 2010.5019  92.11  12.77  0.932  0.065   3.1
2010 Jul  5 2010.5074  91.99  12.82  0.794  0.063   1.2
2010 Jul  7 2010.5129  92.35  12.78  0.853  0.069   2.4
2010 Aug 14 2010.6169  86.37  14.02  0.731  0.117   4.2

